Firm Valuation When AI Shapes the Business Model: A Milestone-Based Real-Options Framework for the AI Valuation Uncertainty Problem

Standard valuation methods, including discounted cash flow, the income approach standard IDW S 1 of the Institute of Public Auditors in Germany, and market multiples, compress milestone probabilities, continuation options, and risk shifts into opaque aggregate parameters; none provides a structured protocol for decomposing AI integration into auditable option-level assumptions. We propose an industry-agnostic taxonomy separating AI Integrators from AI Providers. AI Integrators are further classified by their Integration Depth Level, ranging from no integration to AI at the core of the product or process. A milestone-gated real-options overlay decomposes milestone state value into five components, and an Analytic Hierarchy Process-based Success Readiness Index derives per-option probabilities from structured pairwise comparisons for scenario analysis. Applied to an AI-native energy software-as-a-service firm, the framework yields a coherent valuation band traceable to identifiable option-level assumptions. Risk concentrates in later-stage continuation options, matching the structural prediction for AI Providers. The protocol applies across the firm lifecycle, including mergers and acquisitions due diligence. The case is a single-firm demonstration of protocol coherence, not empirical validation; multi-case testing against realised post-exit valuations is left to future research.

==> usym2737.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1834.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (1546.0000,-408.0000) ..
    controls (1546.0000,-399.3333) and (1542.6667,-395.0000) ..
    (1536.0000,-395.0000) .. controls (1534.0000,-395.0000) and
    (1523.0000,-397.0000) .. (1503.0000,-401.0000) -- (1030.0000,-496.0000) --
    (1120.0000,-31.0000) .. controls (1122.6667,-17.0000) and (1124.0000,-6.6667)
    .. (1124.0000,0.0000) .. controls (1124.0000,8.0000) and (1120.0000,12.0000)
    .. (1112.0000,12.0000) .. controls (1107.3333,12.0000) and (1098.3333,2.6667)
    .. (1085.0000,-16.0000) -- (819.0000,-393.0000) -- (551.0000,-14.0000) ..
    controls (539.0000,3.3333) and (530.6667,12.0000) .. (526.0000,12.0000) ..
    controls (519.3333,12.0000) and (516.0000,8.6667) .. (516.0000,2.0000) ..
    controls (516.0000,-4.0000) and (517.3333,-14.3333) .. (520.0000,-29.0000) --
    (604.0000,-496.0000) -- (143.0000,-418.0000) .. controls (127.0000,-415.3333)
    and (116.6667,-414.0000) .. (112.0000,-414.0000) .. controls
    (104.0000,-414.0000) and (100.0000,-417.3333) .. (100.0000,-424.0000) ..
    controls (100.0000,-429.3333) and (110.3333,-439.0000) .. (131.0000,-453.0000)
    -- (514.0000,-711.0000) -- (133.0000,-985.0000) .. controls
    (113.6667,-999.0000) and (104.0000,-1008.6667) .. (104.0000,-1014.0000) ..
    controls (104.0000,-1020.6667) and (108.0000,-1024.0000) ..
    (116.0000,-1024.0000) .. controls (123.3333,-1024.0000) and
    (134.3333,-1022.6667) .. (149.0000,-1020.0000) -- (604.0000,-936.0000) --
    (520.0000,-1389.0000) .. controls (517.3333,-1403.6667) and
    (516.0000,-1412.6667) .. (516.0000,-1416.0000) .. controls
    (516.0000,-1426.6667) and (520.0000,-1432.0000) .. (528.0000,-1432.0000) ..
    controls (531.3333,-1432.0000) and (539.6667,-1422.3333) ..
    (553.0000,-1403.0000) -- (819.0000,-1026.0000) -- (1077.0000,-1397.0000) ..
    controls (1089.6667,-1415.6667) and (1098.6667,-1425.0000) ..
    (1104.0000,-1425.0000) .. controls (1112.0000,-1425.0000) and
    (1116.0000,-1421.0000) .. (1116.0000,-1413.0000) .. controls
    (1116.0000,-1407.0000) and (1114.6667,-1396.6667) .. (1112.0000,-1382.0000) --
    (1030.0000,-936.0000) -- (1505.0000,-1020.0000) .. controls
    (1523.6667,-1023.3333) and (1532.3333,-1025.0000) .. (1531.0000,-1025.0000) ..
    controls (1541.0000,-1025.0000) and (1546.0000,-1020.6667) ..
    (1546.0000,-1012.0000) .. controls (1546.0000,-1008.6667) and
    (1536.3333,-1000.3333) .. (1517.0000,-987.0000) -- (1126.0000,-711.0000) --
    (1517.0000,-434.0000) .. controls (1536.3333,-420.0000) and
    (1546.0000,-411.3333) .. (1546.0000,-408.0000) -- cycle;
\end{scope}

\end{tikzpicture}



==> usym274A.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1831.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (1382.0000,-1169.0000) ..
    controls (1382.0000,-1139.6667) and (1372.0000,-1115.6667) ..
    (1352.0000,-1097.0000) .. controls (1346.6667,-1092.3333) and
    (1324.0000,-1077.0000) .. (1284.0000,-1051.0000) -- (1034.0000,-891.0000) --
    (1013.0000,-911.0000) -- (1175.0000,-1165.0000) .. controls
    (1200.3333,-1204.3333) and (1215.3333,-1226.6667) .. (1220.0000,-1232.0000) ..
    controls (1238.6667,-1252.0000) and (1262.6667,-1262.0000) ..
    (1292.0000,-1262.0000) .. controls (1316.6667,-1262.0000) and
    (1337.6667,-1252.6667) .. (1355.0000,-1234.0000) .. controls
    (1373.0000,-1215.3333) and (1382.0000,-1193.6667) .. (1382.0000,-1169.0000) --
    cycle(1577.0000,-709.0000) .. controls (1577.0000,-685.6667) and
    (1567.3333,-664.6667) .. (1548.0000,-646.0000) .. controls
    (1529.3333,-627.3333) and (1508.0000,-618.0000) .. (1484.0000,-618.0000) ..
    controls (1468.0000,-618.0000) and (1441.0000,-622.3333) ..
    (1403.0000,-631.0000) -- (1108.0000,-698.0000) -- (1108.0000,-727.0000) --
    (1403.0000,-786.0000) .. controls (1446.3333,-794.6667) and
    (1472.6667,-799.0000) .. (1482.0000,-799.0000) .. controls
    (1506.6667,-799.0000) and (1528.6667,-790.0000) .. (1548.0000,-772.0000) ..
    controls (1567.3333,-754.0000) and (1577.0000,-733.0000) ..
    (1577.0000,-709.0000) -- cycle(931.0000,-1350.0000) .. controls
    (931.0000,-1346.6667) and (925.6667,-1320.0000) .. (915.0000,-1270.0000) --
    (852.0000,-975.0000) -- (823.0000,-975.0000) -- (749.0000,-1313.0000) ..
    controls (742.3333,-1342.3333) and (742.3333,-1366.0000) ..
    (749.0000,-1384.0000) .. controls (763.0000,-1424.0000) and
    (791.0000,-1444.0000) .. (833.0000,-1444.0000) .. controls
    (859.0000,-1444.0000) and (881.6667,-1434.6667) .. (901.0000,-1416.0000) ..
    controls (921.0000,-1397.3333) and (931.0000,-1375.3333) ..
    (931.0000,-1350.0000) -- cycle(659.0000,-909.0000) -- (643.0000,-891.0000) --
    (387.0000,-1051.0000) .. controls (350.3333,-1074.3333) and
    (328.3333,-1089.0000) .. (321.0000,-1095.0000) .. controls
    (299.0000,-1115.0000) and (288.0000,-1138.3333) .. (288.0000,-1165.0000) ..
    controls (288.0000,-1191.6667) and (297.0000,-1213.6667) ..
    (315.0000,-1231.0000) .. controls (333.6667,-1248.3333) and
    (356.3333,-1257.0000) .. (383.0000,-1257.0000) .. controls
    (410.3333,-1257.0000) and (433.3333,-1247.0000) .. (452.0000,-1227.0000) ..
    controls (456.0000,-1222.3333) and (470.3333,-1201.0000) ..
    (495.0000,-1163.0000) -- (659.0000,-909.0000) -- cycle(1386.0000,-252.0000) ..
    controls (1386.0000,-226.0000) and (1377.0000,-203.6667) ..
    (1359.0000,-185.0000) .. controls (1341.0000,-167.0000) and
    (1318.6667,-158.0000) .. (1292.0000,-158.0000) .. controls
    (1260.0000,-158.0000) and (1233.3333,-174.3333) .. (1212.0000,-207.0000) --
    (1015.0000,-512.0000) -- (1034.0000,-528.0000) -- (1294.0000,-362.0000) ..
    controls (1330.0000,-338.6667) and (1351.0000,-324.3333) ..
    (1357.0000,-319.0000) .. controls (1376.3333,-301.0000) and
    (1386.0000,-278.6667) .. (1386.0000,-252.0000) -- cycle(1032.0000,-711.0000)
    .. controls (1032.0000,-655.6667) and (1013.3333,-608.3333) ..
    (976.0000,-569.0000) .. controls (939.3333,-529.6667) and (893.6667,-510.0000)
    .. (839.0000,-510.0000) .. controls (785.6667,-510.0000) and
    (739.6667,-529.0000) .. (701.0000,-567.0000) .. controls (662.3333,-605.0000)
    and (643.0000,-651.0000) .. (643.0000,-705.0000) .. controls
    (643.0000,-759.0000) and (661.6667,-805.0000) .. (699.0000,-843.0000) ..
    controls (736.3333,-881.6667) and (782.3333,-901.0000) .. (837.0000,-901.0000)
    .. controls (889.6667,-901.0000) and (935.3333,-882.3333) ..
    (974.0000,-845.0000) .. controls (1012.6667,-807.6667) and
    (1032.0000,-763.0000) .. (1032.0000,-711.0000) -- cycle(934.0000,-61.0000) ..
    controls (934.0000,-37.0000) and (923.6667,-16.0000) .. (903.0000,2.0000) ..
    controls (883.0000,20.0000) and (860.3333,29.0000) .. (835.0000,29.0000) ..
    controls (813.0000,29.0000) and (792.3333,19.3333) .. (773.0000,0.0000) ..
    controls (754.3333,-18.6667) and (745.0000,-39.0000) .. (745.0000,-61.0000) ..
    controls (745.0000,-69.0000) and (749.6667,-95.6667) .. (759.0000,-141.0000)
    -- (821.0000,-442.0000) -- (850.0000,-442.0000) -- (919.0000,-141.0000) ..
    controls (929.0000,-97.6667) and (934.0000,-71.0000) .. (934.0000,-61.0000) --
    cycle(569.0000,-698.0000) -- (227.0000,-614.0000) .. controls
    (199.6667,-607.3333) and (177.0000,-608.0000) .. (159.0000,-616.0000) ..
    controls (119.6667,-633.3333) and (100.0000,-664.3333) .. (100.0000,-709.0000)
    .. controls (100.0000,-733.6667) and (109.3333,-753.6667) ..
    (128.0000,-769.0000) .. controls (146.6667,-785.0000) and (168.6667,-793.0000)
    .. (194.0000,-793.0000) .. controls (192.6667,-793.0000) and
    (220.6667,-788.0000) .. (278.0000,-778.0000) -- (569.0000,-727.0000) --
    (569.0000,-698.0000) -- cycle(659.0000,-512.0000) -- (471.0000,-219.0000) ..
    controls (447.6667,-182.3333) and (417.0000,-164.0000) .. (379.0000,-164.0000)
    .. controls (354.3333,-164.0000) and (333.3333,-172.3333) ..
    (316.0000,-189.0000) .. controls (298.6667,-206.3333) and (290.0000,-227.3333)
    .. (290.0000,-252.0000) .. controls (290.0000,-278.0000) and
    (300.0000,-300.3333) .. (320.0000,-319.0000) .. controls (326.0000,-324.3333)
    and (347.0000,-338.6667) .. (383.0000,-362.0000) -- (639.0000,-528.0000) --
    (659.0000,-512.0000) -- cycle;
\end{scope}

\end{tikzpicture}


